Poisson Noise Reduction with Higher-order Natural Image Prior Model

Poisson denoising is an essential issue for various imaging applications, such as night vision, medical imaging and microscopy. State-of-the-art approaches are clearly dominated by patch-based non-local methods in recent years. In this paper, we aim to propose a local Poisson denoising model with both structure simplicity and good performance. To this end, we consider a variational modeling to integrate the so-called Fields of Experts (FoE) image prior, that has proven an effective higher-order Markov Random Fields (MRF) model for many classic image restoration problems. We exploit several feasible variational variants for this task. We start with a direct modeling in the original image domain by taking into account the Poisson noise statistics, which performs generally well for the cases of high SNR. However, this strategy encounters problem in cases of low SNR. Then we turn to an alternative modeling strategy by using the Anscombe transform and Gaussian statistics derived data term. We retrain the FoE prior model directly in the transform domain. With the newly trained FoE model, we end up with a local variational model providing strongly competitive results against state-of-the-art non-local approaches, meanwhile bearing the property of simple structure. Furthermore, our proposed model comes along with an additional advantage, that the inference is very efficient as it is well-suited for parallel computation on GPUs. For images of size $512 \times 512$, our GPU implementation takes less than 1 second to produce state-of-the-art Poisson denoising performance.

==> resultssummary/0_2/cameraman/results.txt <==
psnrfoewnbin = 17.85;

ssimfoewnbin = 0.486;

psnrfoewithbin = 18.52;

ssimfoewithbin = 0.579;

psnrNLSPCAwithbin = 17.8224;

ssimNLSPCAwithbin = 0.5291;


psnrNLSPCAwnbin =  17.65;

ssimNLSPCAwnbin = 0.3712;


psnrbm3dwnbin=17.0572;
ssimbm3dwnbin=0.4188;
psnrbm3dwithbin=   18.0837
ssimbm3dwithbin= 0.5442;

==> resultssummary/1/pepper256used/results.txt <==
psnrfoewithbin=19.92
ssimfoewithbin=0.638

psnrfoewnbin=20.39
ssimfoewnbin=0.657


psnrnlspcawithbin= 17.0075
ssimnlspcawithbin=0.5398

psnrnlspcawnbin= 19.3199 
ssimnlspcawnbin=0.6095

psnrbm3dwnbin=; 19.9996
ssimbm3dwnbin=; 0.6248
psnrbm3dwithbin=  20.1435  ;
ssimbm3dwithbin= 0.6379;



==> resultssummary/2/boat/results.txt <==
psnrfoewnbin = 23.15

ssimfoewnbin = 0.577


psnrfoewithbin = 22.76

ssimfoewithbin = 0.547



psnrNLSPCAwithbin =  20.2923

ssimNLSPCAwithbin =0.4786


psnrNLSPCAwnbin =  21.7629

ssimNLSPCAwnbin = 0.5197

psnrbm3dwnbin=;22.7040
ssimbm3dwnbin=; 0.5493
psnrbm3dwithbin=  22.7808 ;
ssimbm3dwithbin=0.5575 ;




==> resultssummary/4/housepng/results.txt <==
psnrfoewnbin=26.03
ssimfoewnbin=0.770


psnrfoewithbin=25.08
ssimfoewithbin=0.735


psnrnlspcawnbin=24.2839
ssimnlspcawnbin=0.7195

psnrnlspcawithbin=20.9225
ssimnlspcawithbin=0.6424 

psnrbm3dwnbin= 25.7250;
ssimbm3dwnbin=  0.7238;
psnrbm3dwithbin=  25.0866;
ssimbm3dwithbin= 0.7407;

==> resultssummary/datatermcompare/peakequal2/results.txt <==
gaussian 
24.28/0.69

==> resultssummary/zoomimage/peak=7/results.txt <==
gaussian:
psnr = 25.30;
ssim = 0.664;


poisson:
psnr = 24.99;
ssim = 0.656;
 
